Predicting Attributes of Nodes Using Network Structure

In many graphs such as social networks, nodes have associated attributes representing their behavior. Predicting node attributes in such graphs is an important problem with applications in many domains like recommendation systems, privacy preservation, and targeted advertisement. Attributes values can be predicted by analyzing patterns and correlations among attributes and employing classification/regression algorithms. However, these approaches do not utilize readily available network topology information. In this regard, interconnections between different attributes of nodes can be exploited to improve the prediction accuracy. In this paper, we propose an approach to represent a node by a feature map with respect to an attribute $a_i$ (which is used as input for machine learning algorithms) using all attributes of neighbors to predict attributes values for $a_i$. We perform extensive experimentation on ten real-world datasets and show that the proposed feature map significantly improves the prediction accuracy as compared to baseline approaches on these datasets.

==> Data/hop_comparision4area.csv <==
x,DB_NFVR_KNN,DB_NNFVR_KNN,DM_NFVR_KNN,DM_NNFVR_KNN,IR_NFVR_KNN,IR_NNFVR_KNN,ML_NFVR_KNN,ML_NNFVR_KNN,DB_NFVR_NB,DB_NNFVR_NB,DM_NFVR_NB,DM_NNFVR_NB,IR_NFVR_NB,IR_NNFVR_NB,ML_NFVR_NB,ML_NNFVR_NB,DB_NFVR_DT,DB_NNFVR_DT,DM_NFVR_DT,DM_NNFVR_DT,IR_NFVR_DT,IR_NNFVR_DT,ML_NFVR_DT,ML_NNFVR_DT,DB_NFVR_SVM,DB_NNFVR_SVM,DM_NFVR_SVM,DM_NNFVR_SVM,IR_NFVR_SVM,IR_NNFVR_SVM,ML_NFVR_SVM,ML_NNFVR_SVM
1,92.83,96.3,92.26,95.52,92.01,95.46,92.4,96.18,88.71,90.04,87.21,89.31,87.65,89.02,88.05,90.88,92.45,95.8,92.59,95.49,91.48,95.06,92.93,95.69,92.64,97.61,92.47,97.59,91.8,97.46,93.11,97.92
2,90.34,96.87,89.78,96.55,89.39,96.53,90.34,97.01,84.26,86.52,83.18,85.5,81.86,84.1,84.22,87.02,90.6,95.88,90.02,94.9,89.29,93.98,91.41,94.61,90.76,97.74,90.29,97.54,89.44,97.55,91.46,98.16
3,88.42,97.25,88.74,96.82,87.61,96.59,89.26,97.14,80.66,83.41,81.78,81.78,78.07,72.81,83.18,86.79,89.05,94.99,88.67,94.47,88.16,93.09,90.16,94.26,88.9,97.67,88.93,97.49,87.94,97.36,89.79,98.1


==> Data/hop_comparision_american.csv <==
x,Status_NFVR_KNN,Status_NNFVR_KNN,Gender_NFVR_KNN,Gender_NNFVR_KNN,Dorm_NFVR_KNN,Dorm_NNFVR_KNN,Year_NFVR_KNN,Year_NNFVR_KNN,Status_NFVR_NB,Status_NNFVR_NB,Gender_NFVR_NB,Gender_NNFVR_NB,Dorm_NFVR_NB,Dorm_NNFVR_NB,Year_NFVR_NB,Year_NNFVR_NB,Status_NFVR_DT,Status_NNFVR_DT,Gender_NFVR_DT,Gender_NNFVR_DT,Dorm_NFVR_DT,Dorm_NNFVR_DT,Year_NFVR_DT,Year_NNFVR_DT,Status_NFVR_SVM,Status_NNFVR_SVM,Gender_NFVR_SVM,Gender_NNFVR_SVM,Dorm_NFVR_SVM,Dorm_NNFVR_SVM,Year_NFVR_SVM,Year_NNFVR_SVM
1,88.56,80.01,62.86,59.92,70.66,21.57,83.45,61.8,80.16,76.36,62.86,61.23,36.79,79.06,48.63,50.54,88.51,91.6,62.86,64.89,54.23,92.24,81.55,82.54,80.84,85,62.86,52.52,43.44,93.55,81.25,78.88
2,88.36,79.8,63.19,61.03,64.62,17.14,81.26,47.45,67.01,67.07,43.57,43.57,40.42,40.42,53.62,53.62,87.32,88.94,67.46,67.57,44.96,46.57,76.39,78.11,80.58,80.58,67.07,66.74,20.56,20.77,52.31,59.43
3,85.9,86.11,68.65,68.36,57.58,56.16,75.64,75.71,52.32,53.05,59.47,59.52,43.52,43.79,67.57,67.82,87.73,88.62,66.8,68.98,63.67,64.18,78.38,81.88,83.08,83.24,66.53,64.67,70.69,70.53,77.66,77.39


==> Data/hop_comparision_caltech.csv <==
x,Status_NFVR_KNN,Status_NNFVR_KNN,Gender_NFVR_KNN,Gender_NNFVR_KNN,Dorm_NFVR_KNN,Dorm_NNFVR_KNN,Year_NFVR_KNN,Year_NNFVR_KNN,Status_NFVR_NB,Status_NNFVR_NB,Gender_NFVR_NB,Gender_NNFVR_NB,Dorm_NFVR_NB,Dorm_NNFVR_NB,Year_NFVR_NB,Year_NNFVR_NB,Status_NFVR_DT,Status_NNFVR_DT,Gender_NFVR_DT,Gender_NNFVR_DT,Dorm_NFVR_DT,Dorm_NNFVR_DT,Year_NFVR_DT,Year_NNFVR_DT,Status_NFVR_SVM,Status_NNFVR_SVM,Gender_NFVR_SVM,Gender_NNFVR_SVM,Dorm_NFVR_SVM,Dorm_NNFVR_SVM,Year_NFVR_SVM,Year_NNFVR_SVM
1,87.01,70.99,62.08,65.4,88.88,28.33,80.2,36.04,75.75,75.75,64.45,64.45,72.22,72.22,51.26,51.77,86.85,92.2,64.45,64.45,82.22,82.22,74.61,78.17,69.69,71.24,68.72,68.72,72.77,54.44,28.42,38.57
2,85.71,69.7,71.09,64.45,86.67,18.89,77.66,35.03,74.89,74.89,42.18,42.18,78.89,78.33,58.38,56.85,83.98,92.21,72.04,73.93,79.44,79.44,79.19,75.63,79.22,83.98,70.14,71.56,82.22,82.22,76.14,78.17
3,86.58,68.83,67.77,65.4,85,17.22,79.19,35.03,73.16,74.46,45.5,45.5,77.22,77.78,73.6,74.11,83.55,91.34,69.67,68.72,80.56,80.56,79.7,78.68,78.35,83.55,72.04,72.51,83.33,83.33,76.14,77.16


==> Data/hop_comparision_pokec.csv <==
x,Public_NFVR_KNN,Public_NNFVR_KNN,Gender_NFVR_KNN,Gender_NNFVR_KNN,Age_NFVR_KNN,Age_NNFVR_KNN,Public_NFVR_NB,Public_NNFVR_NB,Gender_NFVR_NB,Gender_NNFVR_NB,Age_NFVR_NB,Age_NNFVR_NB,Public_NFVR_DT,Public_NNFVR_DT,Gender_NFVR_DT,Gender_NNFVR_DT,Age_NFVR_DT,Age_NNFVR_DT,Public_NFVR_SVM,Public_NNFVR_SVM,Gender_NFVR_SVM,Gender_NNFVR_SVM,Age_NFVR_SVM,Age_NNFVR_SVM
1,87,80.66,66,64.33,23.78,25.11,86.33,86.33,60.66,60.66,18.5,18.94,87.66,87.66,61,65.33,21.58,18.5,81,82.66,57,57,14.09,16.74
2,50.67,49.67,70,64.33,22.47,25.55,54.67,57,65.33,66.33,28.19,26.87,52.67,58,67.67,68.33,23.35,23.35,53.67,56,68.33,69.33,23.35,26.87
3,60.67,57,70.33,64,24.23,27.31,53.67,53.67,66.67,66.33,10.13,10.57,57,61.33,66.67,69,24.67,24.67,61.67,66,68,67.33,24.67,25.11


==> Data/hop_comparision_rice31.csv <==
x,Status_NFVR_KNN,Status_NNFVR_KNN,Gender_NFVR_KNN,Gender_NNFVR_KNN,Dorm_NFVR_KNN,Dorm_NNFVR_KNN,Year_NFVR_KNN,Year_NNFVR_KNN,Status_NFVR_NB,Status_NNFVR_NB,Gender_NFVR_NB,Gender_NNFVR_NB,Dorm_NFVR_NB,Dorm_NNFVR_NB,Year_NFVR_NB,Year_NNFVR_NB,Status_NFVR_DT,Status_NNFVR_DT,Gender_NFVR_DT,Gender_NNFVR_DT,Dorm_NFVR_DT,Dorm_NNFVR_DT,Year_NFVR_DT,Year_NNFVR_DT,Status_NFVR_SVM,Status_NNFVR_SVM,Gender_NFVR_SVM,Gender_NNFVR_SVM,Dorm_NFVR_SVM,Dorm_NNFVR_SVM,Year_NFVR_SVM,Year_NNFVR_SVM
1,89.07,75.55,62.02,57.22,94.29,45.7,84.91,47.8,76.28,80.16,52.7,60.8,78.59,36.79,50.27,48.87,87.85,90.24,52.7,67.68,92.24,55.14,81.71,83.51,84.59,81.41,52.7,62.86,94.29,43.85,77.33,81.43
2,87.94,71.15,62.02,57.4,93.36,13.46,82.63,33.27,78,78,53.31,53.31,70.65,70.75,62.89,63.25,87.04,91.36,64.63,64.2,86.45,86.45,79.89,82.36,70.74,70.82,52.7,52.53,93.46,93.46,81.08,81.26
3,87.61,70.33,63.85,56.97,93.46,11.31,83.73,30.62,79.05,79.87,57.06,57.23,90.56,90.56,78.34,78.52,87.04,91.69,64.81,64.63,89.07,89.07,79.62,80.8,70.33,70.33,52.7,52.53,92.62,92.43,81.17,81.72


==> Data/hop_comparision_unc.csv <==
x,Status_NFVR_KNN,Status_NNFVR_KNN,Gender_NFVR_KNN,Gender_NNFVR_KNN,Dorm_NFVR_KNN,Dorm_NNFVR_KNN,Year_NFVR_KNN,Year_NNFVR_KNN,Status_NFVR_NB,Status_NNFVR_NB,Gender_NFVR_NB,Gender_NNFVR_NB,Dorm_NFVR_NB,Dorm_NNFVR_NB,Year_NFVR_NB,Year_NNFVR_NB,Status_NFVR_DT,Status_NNFVR_DT,Gender_NFVR_DT,Gender_NNFVR_DT,Dorm_NFVR_DT,Dorm_NNFVR_DT,Year_NFVR_DT,Year_NNFVR_DT,Status_NFVR_SVM,Status_NNFVR_SVM,Gender_NFVR_SVM,Gender_NNFVR_SVM,Dorm_NFVR_SVM,Dorm_NNFVR_SVM,Year_NFVR_SVM,Year_NNFVR_SVM
1,86.94,82.08,56.81,59.5,23.17,7.08,79.01,52.01,79.2,79.2,56.49,56.51,9.56,9.56,27.44,27.52,86.41,89.66,62.61,65.51,31.92,30.36,77.12,79.98,83.97,84.52,57.9,57.07,10.78,10.82,74.82,72.05
2,84.03,84.16,61.19,60.84,13.5,13.57,69.14,69.18,26.54,26.74,59.15,59.17,0.22,0.22,0.15,0.15,84.95,89.89,64.28,66.13,17.91,15.46,71.46,71.61,67.9,77.85,59.32,60.74,25.73,24.81,61.48,62.19
3,79.83,79.9,54.02,54.38,6.56,6.49,25.56,24.76,55.23,55.32,57.23,57.25,0.3,0.33,0.04,0.04,81.48,90.68,60.7,65.89,12.27,11.87,32.75,46.22,67.03,77.42,61.22,61.69,7.34,7.3,61.3,60.16


==> Data/k_effect/k_effect_for_attribute_dorm.csv <==
x,y
1,57.77777778
2,51.66666667
3,50
4,52.77777778
5,50
6,51.66666667
7,52.77777778
8,50
9,51.11111111
10,49.44444444
11,47.77777778
12,46.66666667
13,47.77777778
14,44.44444444
15,46.11111111
16,47.77777778
17,45.55555556
18,45
19,46.66666667
20,45
21,40.55555556
22,42.77777778
23,39.44444444
24,43.88888889
25,41.66666667
26,37.77777778
27,40
28,40.55555556
29,38.33333333
30,41.66666667
31,40
32,42.22222222
33,42.77777778
34,39.44444444
35,39.44444444
36,40.55555556
37,40.55555556
38,41.11111111
39,40.55555556
40,40.55555556
41,38.33333333
42,39.44444444
43,36.66666667
44,36.66666667
45,39.44444444
46,38.88888889
47,36.11111111
48,38.33333333
49,37.22222222
50,36.11111111
51,35
52,35
53,34.44444444
54,32.77777778
55,31.11111111
56,32.77777778
57,28.88888889
58,32.22222222
59,31.11111111
60,32.22222222
61,33.33333333
62,32.22222222
63,33.88888889
64,33.33333333
65,31.11111111
66,31.11111111
67,31.66666667
68,31.11111111
69,30
70,30.55555556
71,29.44444444
72,29.44444444
73,29.44444444
74,27.77777778
75,28.33333333
76,27.22222222
77,26.66666667
78,26.66666667
79,25.55555556
80,26.66666667
81,26.11111111
82,26.66666667
83,25.55555556
84,25
85,25
86,26.11111111
87,23.88888889
88,22.22222222
89,25
90,22.77777778
91,24.44444444
92,25
93,24.44444444
94,25
95,25
96,26.11111111
97,24.44444444
98,24.44444444
99,25
100,25


==> Data/k_effect/k_effect_for_attribute_gender.csv <==
x,y
1,55.92417062
2,54.50236967
3,52.60663507
4,54.50236967
5,57.81990521
6,59.24170616
7,57.81990521
8,58.29383886
9,59.71563981
10,60.18957346
11,61.61137441
12,61.61137441
13,62.08530806
14,62.08530806
15,63.03317536
16,64.4549763
17,64.92890995
18,65.87677725
19,65.4028436
20,65.4028436
21,66.82464455
22,67.77251185
23,66.82464455
24,67.2985782
25,67.77251185
26,67.2985782
27,67.77251185
28,67.77251185
29,67.77251185
30,67.2985782
31,67.77251185
32,67.2985782
33,67.77251185
34,68.72037915
35,67.77251185
36,68.2464455
37,67.77251185
38,68.2464455
39,68.72037915
40,68.2464455
41,68.72037915
42,68.72037915
43,68.72037915
44,68.72037915
45,69.1943128
46,69.66824645
47,69.66824645
48,69.66824645
49,69.66824645
50,69.66824645
51,69.66824645
52,69.66824645
53,69.66824645
54,69.66824645
55,69.1943128
56,69.66824645
57,69.1943128
58,68.72037915
59,69.1943128
60,69.1943128
61,69.1943128
62,68.72037915
63,68.2464455
64,68.2464455
65,67.77251185
66,67.77251185
67,67.77251185
68,68.2464455
69,68.72037915
70,68.2464455
71,68.72037915
72,68.72037915
73,68.72037915
74,68.72037915
75,68.72037915
76,68.72037915
77,68.72037915
78,68.72037915
79,68.72037915
80,68.72037915
81,68.72037915
82,68.72037915
83,68.72037915
84,68.72037915
85,68.72037915
86,68.72037915
87,68.72037915
88,68.72037915
89,68.72037915
90,68.72037915
91,68.72037915
92,68.72037915
93,68.72037915
94,68.72037915
95,68.72037915
96,68.72037915
97,68.72037915
98,68.72037915
99,68.72037915
100,68.72037915


==> Data/k_effect/k_effect_for_attribute_status.csv <==
x,y
1,86.58008658
2,87.44588745
3,87.87878788
4,86.58008658
5,88.74458874
6,87.87878788
7,88.31168831
8,87.44588745
9,87.44588745
10,87.01298701
11,87.87878788
12,87.01298701
13,87.87878788
14,87.44588745
15,87.01298701
16,87.01298701
17,87.01298701
18,86.58008658
19,87.01298701
20,87.01298701
21,87.44588745
22,87.44588745
23,86.58008658
24,86.14718615
25,86.14718615
26,86.58008658
27,86.14718615
28,86.14718615
29,86.58008658
30,86.58008658
31,86.14718615
32,86.14718615
33,85.71428571
34,85.28138528
35,85.28138528
36,84.84848485
37,84.84848485
38,84.84848485
39,84.84848485
40,84.41558442
41,84.41558442
42,83.98268398
43,83.54978355
44,83.54978355
45,83.11688312
46,83.11688312
47,83.11688312
48,83.11688312
49,83.11688312
50,83.54978355
51,83.54978355
52,83.11688312
53,83.11688312
54,83.11688312
55,83.11688312
56,83.11688312
57,83.11688312
58,82.68398268
59,83.11688312
60,83.11688312
61,83.11688312
62,82.68398268
63,83.11688312
64,82.68398268
65,82.25108225
66,82.68398268
67,82.68398268
68,82.25108225
69,82.25108225
70,82.25108225
71,81.81818182
72,81.81818182
73,81.38528139
74,81.38528139
75,81.38528139
76,81.38528139
77,80.95238095
78,80.95238095
79,81.38528139
80,80.95238095
81,80.95238095
82,80.95238095
83,80.95238095
84,80.95238095
85,80.95238095
86,80.95238095
87,80.95238095
88,80.95238095
89,80.95238095
90,80.95238095
91,80.95238095
92,80.51948052
93,80.51948052
94,80.95238095
95,80.51948052
96,80.51948052
97,80.51948052
98,80.51948052
99,80.51948052
100,80.51948052


==> Data/k_effect/k_effect_for_attribute_year.csv <==
x,y
1,73.60406091
2,74.61928934
3,81.21827411
4,81.21827411
5,81.72588832
6,81.72588832
7,80.20304569
8,81.72588832
9,81.72588832
10,81.21827411
11,81.21827411
12,80.20304569
13,81.21827411
14,80.20304569
15,81.21827411
16,80.20304569
17,80.7106599
18,80.7106599
19,79.69543147
20,80.20304569
21,79.69543147
22,79.18781726
23,79.18781726
24,79.18781726
25,79.69543147
26,78.68020305
27,77.66497462
28,77.66497462
29,76.64974619
30,77.66497462
31,76.64974619
32,77.15736041
33,76.14213198
34,76.14213198
35,76.14213198
36,75.63451777
37,75.63451777
38,75.12690355
39,74.61928934
40,75.12690355
41,74.61928934
42,73.60406091
43,73.60406091
44,72.58883249
45,73.60406091
46,72.58883249
47,72.58883249
48,72.58883249
49,72.58883249
50,72.58883249
51,72.58883249
52,72.08121827
53,72.08121827
54,72.08121827
55,72.08121827
56,72.08121827
57,72.08121827
58,72.08121827
59,72.08121827
60,72.08121827
61,72.08121827
62,72.08121827
63,72.08121827
64,72.08121827
65,72.08121827
66,71.57360406
67,71.57360406
68,71.57360406
69,71.57360406
70,71.57360406
71,71.57360406
72,71.57360406
73,71.57360406
74,71.57360406
75,71.57360406
76,71.57360406
77,71.57360406
78,71.57360406
79,71.57360406
80,71.57360406
81,72.08121827
82,72.08121827
83,71.57360406
84,72.08121827
85,72.08121827
86,71.57360406
87,72.08121827
88,71.57360406
89,71.57360406
90,71.57360406
91,71.57360406
92,71.57360406
93,71.57360406
94,71.57360406
95,71.57360406
96,71.57360406
97,71.57360406
98,71.57360406
99,71.57360406
100,71.57360406

